Observer-based correct-by-design controller synthesis

Current state-of-the-art correct-by-design controllers are designed for full-state measurable systems. This work first extends the applicability of correct-by-design controllers to partially observable LTI systems. Leveraging 2nd order bounds we give a design method that has a quantifiable robustness to probabilistic disturbances on state transitions and on output measurements. In a case study from smart buildings we evaluate the new output-based correct-by-design controller on a physical system with limited sensor information.

==> figure3-1.tsv <==
1	-5	
2	-5.33367717252011	
3	-5.41089927696336	
4	-5.23423086401054	
5	-5.17283700339764	
6	-5.18887012954814	
7	-5.08972794671345	
8	-4.96084182419218	
9	-4.90524089427818	
10	-4.90845151149779	
11	-4.72472523178422	
12	-4.60420433791602	
13	-4.62350008410972	
14	-4.59179864200883	
15	-4.68148416316475	
16	-4.67789203499743	
17	-4.5578179807541	
18	-4.51838245818726	
19	-4.38907838200792	
20	-4.26145668850599	
21	-4.280600753783	
22	-4.3088662635259	
23	-4.3668741187889	
24	-4.34581898341278	
25	-4.25733497177744	
26	-4.10427560253011	
27	-4.20108777956361	
28	-4.18839435218468	
29	-4.18137821415026	
30	-4.02308766020994	
31	-3.93776390374725	
32	-3.87378894572659	
33	-3.8087865537853	
34	-3.7534629260428	
35	-3.56535034214012	
36	-3.38071233972608	
37	-3.32733939756289	
38	-3.32175031512376	
39	-3.35848916391135	
40	-3.26854338675834	
41	-3.19793645538689	
42	-3.27392063542179	
43	-3.32435612041689	
44	-3.26562471646954	
45	-3.1450536516053	
46	-3.21758203877508	
47	-3.269706041383	
48	-3.30650304286648	
49	-3.37205773964556	
50	-3.3312891904032	
51	-3.38178620343577	
52	-3.50497255708682	
53	-3.26354718809392	
54	-3.1091694085809	
55	-3.13942600457224	
56	-2.85738272653827	
57	-2.67439327417122	
58	-2.66338575167463	
59	-2.65950166554569	
60	-2.57567649218605	
61	-2.61067123442109	
62	-2.61760857647411	
63	-2.53418012878831	
64	-2.6292939397058	
65	-2.40116087878916	
66	-2.26105638590956	
67	-2.22751084349336	
68	-2.04051927063853	
69	-2.18629396571748	
70	-2.01092613901971	
71	-1.92088673002518	
72	-1.77088386999956	
73	-1.801226331207	
74	-1.79628422728808	
75	-1.70850497060212	
76	-1.80951698275529	
77	-1.88418646243015	
78	-1.78560894320472	
79	-1.93483987608147	
80	-1.80927363049592	
81	-1.74886929978543	
82	-1.8008040261557	
83	-1.70462097232495	
84	-1.7640718026246	
85	-1.64797067748658	
86	-1.6203157126298	
87	-1.69906979746848	
88	-1.57930832353808	
89	-1.60142512536287	
90	-1.65151955924107	
91	-1.52166496386163	
92	-1.75031742492132	
93	-1.69395310941893	
94	-1.71531387920596	
95	-1.75897750503681	
96	-1.76427460310382	
97	-1.72763752158477	
98	-1.68810659425649	
99	-1.60850006199542	
100	-1.52370714745904	
101	-1.48432923722445	
102	-1.54912170585076	
103	-1.4480105433064	
104	-1.62699352725068	
105	-1.74611886700397	
106	-1.79725957522807	
107	-1.97484181488311	
108	-1.99478791122587	
109	-1.83760150455952	
110	-1.93905655982879	
111	-2.09282470897332	
112	-2.10413612985608	
113	-1.99625425589233	
114	-1.82375434222927	
115	-1.74668291648996	
116	-1.48914813740362	
117	-1.52584199070143	
118	-1.32308424720731	
119	-1.2743908356202	
120	-1.40901520320887	
121	-1.26331169615638	
122	-1.17238056093663	
123	-1.2271593851863	
124	-1.20409983420399	
125	-1.34852831195551	
126	-1.43911753568944	
127	-1.25218622403691	
128	-1.29956791547337	
129	-1.25526749140468	
130	-1.19343605063939	
131	-1.22508659315309	
132	-1.31727545233627	
133	-1.34503286980668	
134	-1.20148030117547	
135	-1.20281821723782	
136	-1.27154103731123	
137	-1.24733015368826	
138	-1.1064732091328	
139	-1.03710416188188	
140	-0.992552686725569	
141	-1.06567616466495	
142	-1.11267131246042	
143	-1.21163538092149	
144	-1.0716913813879	
145	-0.880607786319373	
146	-0.78190647080676	
147	-0.854016220570011	
148	-0.852856182440562	
149	-0.901853963945721	
150	-0.947469458150401	
151	-0.891233087269109	
152	-1.02561480676883	
153	-0.990297140765631	
154	-0.969045771549096	
155	-0.897267214485404	
156	-0.873243355014463	
157	-0.690685596224752	
158	-0.665805589606829	
159	-0.762567839985965	
160	-0.781492275053905	
161	-0.625774994990714	
162	-0.738546646366988	
163	-0.689514459351776	
164	-0.562018001856896	
165	-0.534916420521635	
166	-0.482587588216173	
167	-0.463075255779989	
168	-0.361707806268492	
169	-0.241289380779741	
170	-0.40918834827675	
171	-0.474326224258207	
172	-0.430737803959059	
173	-0.339413512883833	
174	-0.196156736145135	
175	-0.285508200426011	
176	-0.23362928041248	
177	-0.137902863730592	
178	-0.0878122684332144	
179	-0.0695564746928438	
180	-0.161025849172029	
181	0.0878084770466428	
182	0.0635741353127809	
183	0.0552641099257739	
184	0.0651025785410067	
185	0.083790061685682	
186	0.155539268487914	
187	0.0900024197796193	
188	0.0451734794370085	
189	-0.0144344130568098	
190	0.0264567448408107	
191	0.0948051691924488	
192	0.0105866601069162	
193	0.106188684525694	
194	0.0680755834347643	
195	-0.0417491158632621	
196	-0.0870095956069526	
197	-0.208328470264613	
198	-0.204971693821019	
199	-0.226864229875194	
200	-0.296934227550589	
201	-0.26430592469079	


==> figure4-1.tsv <==
1	0	
2	-0.178230395170026	
3	-0.227591307626746	
4	-0.24300336202748	
5	-0.134383679652181	
6	-0.0486863110278755	
7	-0.0724521899430748	
8	-0.021887041124387	
9	-0.134427733434517	
10	-0.165847211784069	
11	-0.0756507496296273	
12	-0.121502953682366	
13	-0.0988288145728262	
14	-0.103146619371888	
15	0.0233682706495166	
16	-0.113990765263246	
17	-0.0465053814085863	
18	-0.0692173088331174	
19	0.0041055428043606	
20	-0.109356638775747	
21	-0.0434076225255851	
22	0.00736208135480254	
23	0.0259540635686193	
24	0.0209688180944418	
25	0.0306232001961462	
26	-0.0288461338108732	
27	0.0223371248774242	
28	0.0217805717600648	
29	0.0246494443985874	
30	0.0218406442896608	
31	-0.0784299082464663	
32	-0.0663080721813571	
33	-0.0506323864026506	
34	-0.0306062347852496	
35	0.00868207255894404	
36	0.00973319589425969	
37	-0.0385495755977843	
38	0.0246215464470296	
39	0.0746849476289739	
40	0.060795468113664	
41	0.0119326923107614	
42	0.0112481293376128	
43	0.102649237219868	
44	-0.0668678341973781	
45	-0.086289937863782	
46	0.0024061691053987	
47	-0.000548069614758617	
48	0.0279620004001302	
49	0.00584739711508675	
50	0.0129049784473736	
51	0.0501203009189233	
52	-0.0317249215139306	
53	0.0143812559569234	
54	-8.01040255637986e-06	
55	-0.106639808247085	
56	-0.00808966053399018	
57	0.0398651246185118	
58	0.100491422861168	
59	0.115322357935714	
60	-0.0571823754183782	
61	0.00204504037854036	
62	-0.0278866470339665	
63	-0.00523644591224226	
64	-0.0352148500220792	
65	0.0718719895700985	
66	0.037818392010923	
67	0.0701982685343978	
68	-0.00806821757931075	
69	-0.0243710262827541	
70	0.0431845688678116	
71	-0.0902043644784527	
72	-0.0713784307777487	
73	-0.03811765982379	
74	-0.00777289992036856	
75	-0.0775062581084924	
76	0.0139008236297151	
77	-0.0404210217467735	
78	0.0144689782363479	
79	0.103267050308563	
80	-0.0935032317069648	
81	-0.104027840856585	
82	-0.0690097432931438	
83	-0.0046292649290578	
84	-0.0480223779147479	
85	-0.081737641154664	
86	-0.116672541929091	
87	0.053328756693741	
88	0.0171410842494062	
89	0.0608422263537811	
90	-0.0491719258930807	
91	-0.00523216324982201	
92	-0.0559473824490375	
93	0.015755924781331	
94	-0.0479277372295783	
95	-0.0288703462462827	
96	0.0136664706828675	
97	0.01655145764963	
98	0.0399620590174088	
99	-0.0755202011615488	
100	0.00855915923155948	
101	-0.079010020415847	
102	-0.00729297717643362	
103	-0.0533471974272288	
104	-0.0747570988648114	
105	-0.0906917029307266	
106	0.0091822909835706	
107	-0.0996062618654854	
108	-0.0893805587446579	
109	-0.0155347475967496	
110	0.0490685087357683	
111	-0.000735536603301057	
112	-0.0929047660276012	
113	-0.0581274322720766	
114	0.136452161639976	
115	-0.0320763824919865	
116	-0.149490965828935	
117	0.0180673239236029	
118	0.0288290406667642	
119	0.137428912262415	
120	0.0498723686372138	
121	0.019512806893772	
122	0.00933320060471488	
123	-0.0132816188157818	
124	0.0687160479047755	
125	0.0579824120542725	
126	0.0512153603569203	
127	-0.0382899993794084	
128	-0.0323885895838316	
129	-0.0309708066730536	
130	-0.0524464591180163	
131	-0.0239219155606243	
132	0.0142983380714377	
133	0.0083551279981009	
134	0.0477407822106031	
135	0.0635251349039514	
136	0.128420694688451	
137	-0.0134053321049912	
138	-0.0210561040594968	
139	-0.0868038176814423	
140	0.065259236600582	
141	0.0501701123892815	
142	-0.054699929869912	
143	-0.0916377939567994	
144	-0.0323375328854176	
145	-0.0698053397638887	
146	0.00931836632347327	
147	-0.00954166342483376	
148	0.0538624060431587	
149	0.0237743700321467	
150	-0.0925927989210145	
151	-0.0141238092335279	
152	-0.125780855147173	
153	0.00916567077084451	
154	0.0620829354883199	
155	0.0375351363575227	
156	-0.0655314535553622	
157	-0.067885433428259	
158	0.0267038366322367	
159	-0.0847969068937324	
160	-0.0574305801794388	
161	0.123856034487396	
162	0.0365972768376928	
163	-0.0186605174933767	
164	0.0671392139796154	
165	0.00932298486566197	
166	0.0640182223809447	
167	-0.0218076907638967	
168	-0.0471195083489384	
169	0.0423748101304717	
170	0.100762885015563	
171	-0.0238960038020188	
172	-0.125668199758451	
173	-0.0796261980210495	
174	-0.0289673056276243	
175	0.0383846684621787	
176	0.059499795400896	
177	0.13585170907324	
178	0.0685490333920704	
179	-0.00417590793438549	
180	-0.0068526145576584	
181	-0.0139005003831052	
182	0.0146951272698104	
183	0.00591842243018803	
184	-0.017069124846433	
185	-0.118595351575404	
186	-0.0743563976262642	
187	-0.0624135571950148	
188	-0.0762344413701719	
189	-0.0776006224156305	
190	-0.130681025506874	
191	-0.120873716325558	
192	-0.050465058663967	
193	-0.0225374764646276	
194	-0.00516283271372231	
195	-0.00353734953941043	
196	-0.0255769902271901	
197	0.0280450222921225	
198	-0.08056550197783	
199	-0.0444399260007593	
200	-0.0350234963021876	
201	0.0108172544896767	


==> figure4-2.tsv <==
1	-2	
2	-1.8379748051001	
3	-1.66164945297597	
4	-1.43217696579591	
5	-1.33112604867731	
6	-1.31674508956844	
7	-1.1701825719643	
8	-1.11927884744154	
9	-0.951153505132478	
10	-0.804415721326173	
11	-0.833483119625221	
12	-0.762740006461268	
13	-0.680903439334873	
14	-0.663992349148984	
15	-0.709274795008298	
16	-0.539926253605771	
17	-0.498878124916601	
18	-0.468778587477928	
19	-0.481115851395248	
20	-0.399403126438365	
21	-0.362104356881545	
22	-0.415492863676469	
23	-0.383408057821768	
24	-0.356334606604033	
25	-0.301128089825625	
26	-0.253032774901943	
27	-0.272921897335028	
28	-0.293667888404762	
29	-0.2644050730032	
30	-0.147007795492453	
31	-0.0451248114025269	
32	0.00225337447828977	
33	-0.00774056205787232	
34	0.0224731286452702	
35	0.00829126277104919	
36	0.0381798828725408	
37	0.0790171790471135	
38	0.0100659555722089	
39	-0.0350780856727972	
40	-0.0233327830069534	
41	-0.0273895269377782	
42	-0.039554017703928	
43	-0.126263601452159	
44	-0.0163074349558485	
45	-0.0231355942412712	
46	-0.0687407016610031	
47	-0.0445976124123746	
48	-0.126404715775813	
49	-0.133251552249071	
50	-0.144921665218856	
51	-0.219181099574204	
52	-0.185627293142971	
53	-0.202462071295749	
54	-0.179014504679124	
55	-0.130089860040062	
56	-0.199027828015669	
57	-0.285812506749554	
58	-0.292314436985286	
59	-0.332680673940686	
60	-0.229732303700342	
61	-0.279078701329119	
62	-0.237467935222295	
63	-0.176489248836784	
64	-0.123510264723837	
65	-0.198841235002234	
66	-0.151325712660594	
67	-0.188424125671713	
68	-0.107821335455053	
69	-0.133035062547822	
70	-0.162554308858429	
71	-0.0547518364697837	
72	-0.0643566889607605	
73	-0.0802221994821366	
74	-0.0490218262455713	
75	0.0288438799867343	
76	-0.0824436541020539	
77	2.14737225512351e-05	
78	-0.102230834975607	
79	-0.14964746184393	
80	-0.107399344261179	
81	-0.014464420763094	
82	-0.0532513756641144	
83	-0.0537718151723148	
84	-0.0695157691342274	
85	0.0132570306715181	
86	0.0417969713071003	
87	-0.038027204836105	
88	0.00588297437850471	
89	-0.0416864079687578	
90	0.0705760508701836	
91	0.0530381186474607	
92	0.152762431229334	
93	0.123676102290315	
94	0.123529153765141	
95	0.11826693430983	
96	0.0205285034638045	
97	-0.00119568595494002	
98	0.0521284345645654	
99	0.115625972410591	
100	0.0893173882442611	
101	0.147124978163504	
102	0.0580260648673736	
103	0.0733468697148751	
104	0.042386599975881	
105	0.0736029881074671	
106	-0.011221089917278	
107	0.0794412119080725	
108	0.100973343558245	
109	0.0975935144957703	
110	0.0536417398065474	
111	0.115372101954232	
112	0.19089568653197	
113	0.107483373277677	
114	-0.0441612516275711	
115	-0.0185091348580535	
116	0.0569530303675663	
117	-0.0486802542047862	
118	-0.0235598214422907	
119	-0.0790862879613066	
120	-0.0542708595234735	
121	-0.0852383388185665	
122	-0.105387834054593	
123	-0.0663311978810022	
124	-0.0858806391517568	
125	0.00266913014705139	
126	-0.0629140954279634	
127	0.0367513736499703	
128	-0.0117312174771591	
129	-0.0259828213386655	
130	-0.0566451872741531	
131	-0.0720501562037228	
132	-0.100787685620812	
133	-0.118467635844642	
134	-0.149200204376818	
135	-0.154632439642448	
136	-0.239848330361415	
137	-0.113708422596794	
138	-0.128344909469398	
139	-0.0453514207849643	
140	-0.0896953543115551	
141	-0.0620306658251977	
142	0.0440011420270991	
143	0.0195496672997102	
144	0.0377424569263809	
145	0.0437475372229663	
146	-0.0563772677519658	
147	-0.0541861840770466	
148	-0.0516032129032347	
149	-0.0154004207019334	
150	0.00680068590430594	
151	-0.00369440494878504	
152	0.0408829953569629	
153	-0.100840907006738	
154	-0.10499397874408	
155	-0.0847505861361846	
156	-0.0545008057493241	
157	-0.00916814796494236	
158	-0.0748487149535286	
159	0.0384228312531398	
160	0.0641989605976541	
161	0.0216348745680861	
162	0.0571966784174727	
163	0.142303315407528	
164	0.00304497401056025	
165	0.067890935611171	
166	-0.0163473663917806	
167	-0.0623160662699256	
168	-0.0443785483362191	
169	-0.154088818644333	
170	-0.13122983290371	
171	-0.0469576032536629	
172	0.0452971254225645	
173	-0.0362719442295152	
174	-0.103322864069153	
175	-0.200388203231217	
176	-0.233400791444712	
177	-0.246843244918306	
178	-0.208035992100431	
179	-0.191460201673383	
180	-0.236029775644443	
181	-0.252781824195068	
182	-0.242855586155876	
183	-0.370280770306451	
184	-0.299826654510053	
185	-0.278559639967369	
186	-0.25786102790217	
187	-0.313686791402851	
188	-0.296896126361712	
189	-0.220796737693799	
190	-0.184081597071838	
191	-0.166527967987538	
192	-0.224052665219634	
193	-0.150307643089121	
194	-0.0834557655073844	
195	-0.0947533815118646	
196	-0.0722826612313447	
197	-0.0565155494670044	
198	-0.0171122217989748	
199	-0.0413169597538143	
200	-0.0469345125517613	
201	-0.121414281448274	


==> figure4-3.tsv <==
1	-5	
2	-1.17037461081122	
3	-0.303496429507134	
4	0.0583534650149291	
5	0.0210303642075722	
6	-0.0435131980381165	
7	0.0544872563849959	
8	0.0508284592967305	
9	0.0612302705985517	
10	0.0430637179442277	
11	0.19416224831688	
12	0.141088164116984	
13	-0.0886332922181392	
14	-0.0569148646969415	
15	-0.128558553222331	
16	-0.0533481630385442	
17	0.102773213275539	
18	-0.0320327779110876	
19	0.0658929577305498	
20	0.118438583058735	
21	-0.0776252190147311	
22	-0.0260991471017551	
23	-0.116400397649335	
24	-0.0910676507094719	
25	0.0463732967421127	
26	0.107525556734347	
27	-0.0722921142562578	
28	-0.00681573953761205	
29	0.0112645482192413	
30	0.0700759359801042	
31	0.0270609001371951	
32	0.0094235130318534	
33	-0.0283007666750859	
34	0.0236442302677555	
35	0.148189964209205	
36	0.19373230722462	
37	0.113061389961961	
38	-0.00074332104964947	
39	-0.101858775815524	
40	0.0815898896959912	
41	0.0334913083545949	
42	-0.145033389267893	
43	-0.104037169335585	
44	-0.0787395406223403	
45	0.0352437359913931	
46	-0.0634975407212202	
47	-0.0389699997259196	
48	-0.113693140762273	
49	-0.0355108023229382	
50	-0.000124139606003215	
51	-0.107422480306019	
52	-0.19283105533053	
53	0.106054450281967	
54	0.0682542363756351	
55	-0.068846470399063	
56	0.274183925140343	
57	0.20448864759627	
58	-0.0373468154328296	
59	-0.016551100508913	
60	0.00939004906707464	
61	-0.00720266849003837	
62	-0.0446045779434048	
63	0.0992172461517686	
64	-0.0346570465941727	
65	0.160820533255973	
66	0.12706788054645	
67	0.101255954464797	
68	0.152709428570813	
69	-0.129092128372852	
70	0.145092816300336	
71	0.0874439647815024	
72	0.163479791070803	
73	-0.0392185191330308	
74	-0.0178387154114368	
75	0.0543526565049588	
76	-0.12234425220118	
77	-0.122283048853279	
78	0.0790960512955752	
79	-0.137445614932252	
80	0.119412429613361	
81	0.0764255259433133	
82	-0.0439877011022218	
83	0.103999654877886	
84	-0.089068658091396	
85	0.0618047346092203	
86	-0.0267060296786239	
87	-0.103900078516998	
88	-0.016836493052043	
89	-0.0541045200534704	
90	-0.111567564846165	
91	0.121743934743419	
92	-0.170333753996945	
93	0.0509659042035928	
94	-0.0652628333259484	
95	-0.028678712406627	
96	-0.0420726536454947	
97	0.0431654649832311	
98	-0.00669787685749412	
99	0.0680836077371645	
100	0.00928793505902648	
101	-0.033440206935317	
102	-0.0211327465147821	
103	0.100239663838237	
104	-0.159568872017252	
105	-0.161756372194786	
106	-0.0975916161493127	
107	-0.248526843026018	
108	-0.106727325872063	
109	0.139251841101868	
110	-0.00815109035207362	
111	-0.201782684184173	
112	-0.0250423785595797	
113	0.126217358323413	
114	0.119882013990965	
115	0.068946317384645	
116	0.255166851329351	
117	-0.0601039627147382	
118	0.208608399349624	
119	0.0800610036387128	
120	-0.148741418919479	
121	0.0408007702686606	
122	0.105961813602029	
123	-0.0615580815170562	
124	-0.11967158895972	
125	-0.110103068370919	
126	-0.076876566855193	
127	0.122995661164789	
128	-0.0802636851018392	
129	0.0357452194948491	
130	0.0616113539442831	
131	-0.0452299999386951	
132	-0.0850476569924981	
133	0.024554006489887	
134	0.159714994011273	
135	0.0333911740897082	
136	-0.108956809203122	
137	0.0148516561437497	
138	0.0502996289008082	
139	0.042074957471373	
140	0.0480515545303096	
141	-0.044976255913894	
142	-0.0774253672295582	
143	-0.157553760106043	
144	0.194229524234319	
145	0.216550021882849	
146	0.179771461931893	
147	-0.0413316582466682	
148	0.00571715150807772	
149	-0.0672491581937851	
150	-0.00314046641309762	
151	0.00806450441517059	
152	-0.213280051990334	
153	0.0528334012842036	
154	0.0130130299566172	
155	0.114362909397378	
156	0.0774238197642698	
157	0.213873458068228	
158	-0.0390377226363512	
159	-0.0934203575243243	
160	-0.0789790233053289	
161	0.113955751559473	
162	-0.0902111999793287	
163	-0.00132148791837283	
164	0.118716991014245	
165	0.0676784242963603	
166	0.125370526376283	
167	0.010487154433693	
168	0.14221945419934	
169	0.151286474911142	
170	-0.11555031204933	
171	-0.0538020756664678	
172	-0.0239867315952605	
173	0.119199854419569	
174	0.114174381746472	
175	-0.0440352745332672	
176	0.0314536799622565	
177	0.149067815405711	
178	0.0576985361962597	
179	0.0180988051700526	
180	-0.171643697833442	
181	0.153011465795778	
182	0.0232094991481881	
183	-0.0369841213815368	
184	0.0062894667331648	
185	0.0386628483411961	
186	0.0938614185059861	
187	-0.0239864716108002	
188	-0.0146226445834055	
189	-0.0238649296229834	
190	0.0625769527016223	
191	0.0395666072347117	
192	-0.0738522529473144	
193	0.0749147859756207	
194	-0.0262306476588417	
195	-0.148290888543899	
196	-0.162047536865274	
197	-0.177015006600576	
198	0.0022320707928194	
199	0.0230063396630734	
200	-0.0612064734765572	
201	0.0158862887738774	

